Weak lensing measurements of the APEX-SZ galaxy cluster sample

We present a weak lensing analysis for galaxy clusters from the APEX-SZ survey. For $39$ massive galaxy clusters that were observed via the Sunyaev-Zel\textquotesingle dovich effect (SZE) with the APEX telescope, we analyse deep optical imaging data from WFI(@2.2mMPG/ESO) and Suprime-Cam(@SUBARU) in three bands. The masses obtained in this study, including an X-ray selected subsample of 27 clusters, are optimised for and used in studies constraining the mass to observable scaling relations at fixed cosmology. A novel focus of our weak lensing analysis is the multi-colour background selection to suppress effects of cosmic variance on the redshift distribution of source galaxies. We investigate the effects of cluster member contamination through galaxy density, shear profile, and recovered concentrations. We quantify the impact of variance in source redshift distribution on the mass estimate by studying nine sub-fields of the COSMOS survey for different cluster redshift and manitude limits. We measure a standard deviation of $\sim 6$\% on the mean angular diameter distance ratio for a cluster at $z\!=\!0.45$ and shallow imaging data of $R\!\approx\!23$ mag. It falls to $\sim 1$\% for deep, $R=26$ mag, observations. This corresponds to 8.4\% and 1.4\% scatter in $M_{200}$. Our background selection reduces this scatter by $20-40$\%, depending on cluster redshift and imaging depth. We derived cluster masses with and without using a mass concentration relation and find consistent results, and concentrations consistent with the used mass-concentration relation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
